GATOR: Generative and Agentic 3D Object Reconstruction From Casual Images

Reconstructing complete, scene-aligned 3D objects from casual images requires integrating sparse, uncertain observations and inferring surfaces hidden by occlusions. We present GATOR, a generative and agentic framework that recovers textured object assets and their scene-relative pose from one or more images. Our local modality mixer couples patch-aligned RGB, target-mask, and pointmap features before cross-view reasoning, preserving scene context while distinguishing the target from its surroundings. Text-guided semantic conditioning complements these spatial cues with category names and object captions through stage-specific adapters for structure, geometry, and appearance generation. The generated asset initializes a multimodal agent, providing instance-specific geometry and pose for targeted structural and texture refinement through an observation-guided edit-render-review loop. Across synthetic objects, cluttered tabletops, and indoor scenes, GATOR achieves strong geometric and appearance fidelity while recovering scene-relative pose from sparse observations. Time-budget comparisons and scene-level simulation further demonstrate the reconstruction efficiency and simulation readiness. Project page: https://research.nvidia.com/labs/lpr/gator/

==> figures/alligator-emoji.LICENSE.txt <==
alligator-emoji.pdf: U+1F40A (CROCODILE) from Google Noto Color Emoji 17.0.

Source: https://github.com/googlefonts/noto-emoji, tag v2.051 ("Unicode 17.0 update mk1"),
file svg/emoji_u1f40a.svg.
Changes: the SVG viewBox was cropped to the artwork's nontransparent bounds and the
result was converted to PDF with CairoSVG. The artwork itself is unmodified.

The license of the source image (noto-emoji svg/LICENSE) follows.

Copyright 2013 Google, Inc. All Rights Reserved.

Licensed under the Apache License, Version 2.0 (the "License");
you may not use this file except in compliance with the License.
You may obtain a copy of the License at

    http://www.apache.org/licenses/LICENSE-2.0

Unless required by applicable law or agreed to in writing, software
distributed under the License is distributed on an "AS IS" BASIS,
WITHOUT WARRANTIES OR CONDITIONS OF ANY KIND, either express or implied.
See the License for the specific language governing permissions and
limitations under the License.

